LPVcore: MATLAB Toolbox for LPV Modelling, Identification and Control

This paper describes the LPVcore software package for MATLAB developed to model, simulate, estimate and control systems via linear parameter-varying (LPV) input-output (IO), state-space (SS) and linear fractional (LFR) representations. In the LPVcore toolbox, basis affine parameter-varying matrix functions are implemented to enable users to represent LPV systems in a global setting, i.e., for time-varying scheduling trajectories. This is a key difference compared to other software suites that use a grid or only LFR-based representations. The paper contains an overview of functions in the toolbox to simulate and identify IO, SS and LFR representations. Based on various prediction-error minimization methods, a comprehensive example is given on the identification of a DC motor with an unbalanced disc, demonstrating the capabilities of the toolbox. The software and examples are available on www.lpvcore.net.

==> reference_list.txt <==
Briat, C. (2015). Linear Parameter-Varying and Time-
Delay Systems: Analysis, Observation, Filtering & Con-
trol. Springer.
Butcher, M., Karimi, A., and Longchamp, R. (2008). On
the consistency of certain identication methods for
linear parameter varying systems. In Proc. of the 17th
IFAC World Congress, 4018{4023. Seoul, Korea.
Cox, P.B. (2018). Towards Ecient Identication of
Linear Parameter-Varying State-Space Models. Phd
thesis, Eindhoven University of Technology.
Den Boef, P., Toth, R., and Cox, P.B. (2021). LPVcore:
MATLAB toolbox for LPV modelling, identication and
control. To be submitted to arXiv.
Golub, G.H. and Van Loan, C.F. (2013). Matrix Compu-
tations. The Johns Hopkins Uni. Press, 4th edition.
Hjartarson, A., Seiler, P.J., and Packard, A. (2015). LPVTools:
A toolbox for modeling, analysis, and synthesis of
parameter varying control systems. In Proc. of the 1st
IFAC Workshop on Linear Parameter Varying Systems,
139{145. Grenoble, France.
Homann, C. and Werner, H. (2015). A survey of linear
parameter-varying control applications validated by experiments
or high-delity simulations. IEEE Trans. on
Control Systems Technology, 23(2), 416{433.
Lopes dos Santos, P., Azevedo-Perdicoulis, T.P., Novara,
C., Ramos, J.A., and Rivera, D.E. (eds.) (2011). Linear
Parameter-Varying System Identication: New Develop-
ments and Trends. World Scientic.
MATLAB (2014). version 8.4.0 (R2014b). The Math-
Works Inc., Natick, Massachusetts.
Mohammadpour, J. and Scherer, C. (eds.) (2012). Control
of Linear Parameter Varying Systems with Applications.
Springer.
Rabeei, M., Abbas, H.S., and Hassan, M.M.
(2015). LPVIOID: An LPV input/output systems
identication toolbox using MATLAB. URL
sites.google.com/site/mustafarabeei/.
Rasmussen, C.E. and Williams, C.K.I. (2006). Gaussian
Processes for Machine Learning. the MIT Press.
Sename, O., Gaspar, P., and Bokor, J. (eds.) (2012).
Robust Control and Linear Parameter Varying Ap-
proaches: Application to Vehicle Dynamics. Springer.
Toth, R. (2010). Modeling and Identication of Linear
Parameter-Varying Systems. Springer.
Toth, R., Heuberger, P.S.C., and Van den Hof, P.M.J.
(2012). Prediction error identication of LPV systems:
present and beyond. In J. Mohammadpour and C.W.
Scherer (eds.), Control of Linear Parameter Varying
Systems with Applications, 27{60. Springer, Heidelberg.
van Wingerden, J.W. and Verhaegen, M. (2009). Subspace
identication of bilinear and LPV systems for open- and
closed-loop data. Automatica, 45(2), 372{381.
Vizer, D., Mercere, G., Prot, O., Laroche, E., and Lovera,
M. (2013). Linear fractional lpv model identication
from local experiments: an H1-based optimization technique.
In 52nd IEEE Conference on Decision and Con-
trol, 4559{4564. IEEE.
Wills, A. and Ninness, B. (2011). System identication
of linear parameter varying state-space models. In
P.L. dos Santos, C. Novara, D. Rivera, J. Ramos, and
T. Perdicoulis (eds.), Linear Parameter-Varying System
Identication: New Developments and Trends, 295{313.
World Scientic Publishing, Singapore.
